JWST MIRI Medium Resolution Spectrometer Point Fixed Pattern Corrections: Cleaner and Higher Signal-to-Noise Spectra of Point Sources

The JWST Mid-Infrared Instrument Medium Resolution Spectrometer provides the capability to obtain spectra from 5-28 micron. The JWST data reduction pipeline removes the majority but not all of the instrument artifacts and the signal-to-noise (S/N) of the resulting spectra are limited by fixed pattern noise. Building on previous work, Point Fixed Pattern Corrections (PFPCs) are constructed using observations of O, A, and G dwarf flux calibration stars and asteroids taken using the default four point dither pattern. The PFPCs can be applied to spectra of point sources taken with target acquisition and the same dither pattern. They can be used alone or with the pipeline residual fringe correction depending on the sources spectral properties. Both narrow and broad artifacts are removed by the PFPCs improving the spectra regardless of their S/N. For higher S/N observations, the PFPCs significantly improve the S/N by up to factors of a few and S/N values of 1000 or more. The MRS-PFPC python package is provided to allow anyone to utilize the PFPCs for their own data.

==> referee_response.txt <==
Reviewer Report
Reviewer:
This manuscript describes an implementation of an empirical point fixed pattern correction (PFPC) for MIRI MRS spectra using a combination of standard stars and asteroids. It shows that the method is stable and provides significant improvements in effective SNR of MRS observations of bright point sources, in agreement with previous results. The novel aspect of this paper seems to be the averaging of multiple calibrators to further improve SNR, a careful study of remaining systematics, and the provision of a public software tool. As such, this is a well-reasoned and valuable effort suitable for publication in ApJ. I offer relatively minor corrections and suggestions for improvement below.

****response****
We thank the referee for their thoughtful report.
****************

- The authors motivate the study by stating that previous efforts obtain SNR "up to 300", but in the abstract of Pontoppidan et al. 2024 it is claimed that SNR>300 is achieved, and figure 7 shows SNR up to SNR~700, albeit with a strong wavelength dependence. It seems that the result is similar to previous efforts, with improvement in SNR primarily coming from averaging multiple calibrators.

****response****
The referee is completely correct.  We have updated the text to explicitly state that S/N up to 700 has been achieved in this paper.
****************

- The authors state that Gasman et al. 2023 uses standard stars for their fixed pattern reductions while Pontoppidan et al. 2024 uses asteroids. However, the latter does use a star for Channel 1 (their section 2.2), similar to the approach described in this paper.

****response****
We thank the referee for pointing this out - we missed the statement that the flux calibration star HD 163466 was used for channel 1 in that paper.  We have updated the text as a result.
****************

- Themis family asteroids often have weak features, including Jena and Athalia, but they are not completely absent. Licandro et al. 2012 show broad features at the ~5% level (e.g., their figure 2). How does this potentially affect broad features if using the presented process?

****response****
We thank the referee for providing the reference to this paper.  While there are broad features in this class of asteroids, they are quite broad and are well modeled with a quadratic fit to each segment.  This is confirmed as the PFPCs measured from the asteroids and stars agree very well.  We have updated the text in section 3 to state this explicitly.
****************

- Did the authors test for time-dependence of their PFPC? They use standards obtained over most of the JWST mission lifetime so far, and it is known that there is degradation in the system. Does this affect the precision of the PFPC? Does time-dependence potentially have an impact on the usability of the process going forward, given that the asteroid observations are from Cycle 1?

****response****
This is a great question.  We have investigated this by updating Fig. 6 to have different symbols for the results from different cycles for HD 163466.  There are no clear trends in any of the plot in this figure.  We have added text to the end of section 4.3 discussing this point and stating there is no obvious time dependence to the results and, by inference, in the PFPCs.
****************

- It is unclear how the PFPC process interacts with the precision of the absolute spectra-photometric calibration. Can the authors provide a discussion of this aspect, or perhaps even a test relative to the standard pipeline? It is particularly unclear how the absolute spectrophotometry is done in the regions of the spectra (e.g., Ch4) where the asteroids dominate.

****response****
The PFPC does not change the overall level of the flux calibration by design as the PFPCs are normalized to 1 on average for each spectral segment.  The PFPC is a relative correction that improves the relative flux calibration within each segment.  So the PFPC improves the flux calibration by improving the relative flux calibration, but not by changing the overall flux levels.  This applies to all channels, including channel 4 where asteroids are used for the PFPC.
****************

- The authors do not clearly explain how the background is subtracted. This could have a significant effect on the effective fixed noise pattern, especially beyond 15 micron where thermal self-emission becomes important.

****response****
The background is subtracted using an annulus at each wavelength using the spectral cubes.  The background is low relative to the source brightness. We have added text to the Data section to explicitly state this.  Of course the exception to this is stars in channel 4 and asteroids in channel 1.  This is why we do not use stars in channel 4 and asteroids in channel 1.
****************

 Data Editor Review:
One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

I would strongly encourage you to issue a formal release "Version 1" of the content at STScI-MIRI/MRS-PFPC that is consistent with the final version of these materials after peer review completes.

****response****
We fully agree with the data editor and have done this and added the reference to the paper.
****************

I would also suggest you deposit this release into Zenodo for preservation purposes, following our Data Guide for more details on important metadata specs [1].

****response****
We have done so.
****************

Finally, I would then ask you to contribute this archived version to the 'AAS Journals' community on Zenodo [2].

[1] https://journals.aas.org/data-guide#repositories

[2] https://help.zenodo.org/docs/share/submit-to-community/

****response****
Done.
****************

==> referee_response2.txt <==
Reviwer Report

Reviewer:
The authors have reasonably responded to my comments. There is one additional note. In the first point: "The authors motivate the study by stating that previous efforts obtain SNR "up to 300",...", I think the authors misunderstood the issue. They still state in line 102 that Pontoppidan et al. 2004 deliver expected S/N values up to 300 (<300). But in the abstract of Pon24 they say that they present a method that calibrate MRS to "better than 1:300" (>300). Indeed, their figure 7 shows SNR in the range 300-700 in the range 10-22 micron, and less outside of this region. This seems remarkably similar to the authors' figure 6 (lower right panel), except for channel 1, where SNR is significantly improved over Pon24. This previous result should be quoted correctly, since it impacts the interpretation of the relative impact of various aspects of the calibration method.

****response****
We are confused by this comment.  The revised text does not state the results of Pontoppidan et al. 2024 as described above.  In fact, line 102 does not have any S/N numbers on it.  The revised text does state as the referee requested that SNR is in the range 300-700.

The revised text on lines 97 to 107 is:

"While the K. M. Pontoppidan et al. (2024) correction focused on MRS channels 2-4 using asteroids that are bright at the longer MRS wavelengths, it did use an A star for channel 1 providing corrections for all MRS wavelengths. These corrections provided significant improvement over the static fringe flat alone in the standard jwst pipeline reductions, delivering expected S/N values at least 300 and significantly higher S/N values up to 700 in selected wavelength ranges."

We request clarification as we believe we correctly addressed this comment in the 1st revision.
****************

